Observational studies on S-bearing molecules in massive star forming regions

Aims. We present observational results of H$_{2}$S 1$_{10}$-1$_{01}$, H$_{2}$$^{34}$S 1$_{10}$-1$_{01}$, H$_{2}$CS 5$_{14}$-4$_{14}$, HCS$^{+}$ 4-3, SiO 4-3, HC$_{3}$N 19-18 and C$^{18}$O 1-0 toward a sample of 51 late-stage massive star-forming regions, to study relationships among H$_{2}$S, H$_{2}$CS, HCS$^{+}$ and SiO in hot cores. Chemical connections of these S-bearing molecules are discussed based on the relations between relative abundances in sources. Results. H$_{2}$S 1$_{10}$-1$_{01}$, H$_{2}$$^{34}$S 1$_{10}$-1$_{01}$, H$_{2}$CS 5$_{14}$-4$_{14}$, HCS$^{+}$ 4-3 and HC$_{3}$N 19-18 were detected in 50 of the 51 sources, while SiO 4-3 was detected in 46 sources. C$^{18}$O 1-0 was detected in all sources. The Pearson correlation coefficients between H$_{2}$CS and HCS$^+$ normalized by H$_{2}$ and H$_{2}$S are 0.94 and 0.87, respectively, and a tight linear relationship is found between them with slope of 1.00 and 1.09, while they are 0.77 and 0.98 between H$_2$S and H$_2$CS, respectively, and 0.76 and 0.97 between H$_2$S and HCS$^+$. The values of full width at half maxima (FWHM) of them in each source are similar to each other, which indicate that they can trace similar regions. Comparing the observed abundance with model results, there is one possible time (2-3$\times$10$^{5}$ yr) for each source in the model. The abundances of these molecules increase with the increment of SiO abundance in these sources, which implies that shock chemistry may be important for them. Conclusions. Close abundance relation of H$_2$S, H$_2$CS and HCS$^+$ molecules and similar line widths in observational results indicate that these three molecules could be chemically linked, with HCS$^+$ and H$_2$CS the most correlated. The comparison of the observational results with chemical models shows that the abundances can be reproduced for almost all the sources at a specific time. The observational results, including abundances in these sources need to be considered in further modeling H$_{2}$S, H$_{2}$CS and HCS$^{+}$ in hot cores with shock chemistry.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2023
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)
  linenoaa.sty	  Style file for line numbering


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

